4-Tensor Attention Model for Semantic Physical Reality

We describe a 4-tensor attention model that predicts the next semantic state of a scene, for video generation and robot planning. A window of states has positions (x, t) and two fibers, a semantic fiber and a temporal-context fiber, and one softmax normalizes attention jointly over the window. Frames and an agent's situation are written as those states; the encoder, the renderer, and the planner remain outside the update. To test the update on its own, we train on ROCStories, where each window poses the same next-sentence task at the semantic layer. On the validation split, with one seed per setting, the last-sentence cross-entropy on the three matched settings is lower for the 4-tensor model than for a free-running one-dimensional transformer by 5.3% at H=2, L=2, by 2.6% at H=4, L=2, and by 2.4% at H=4, L=3. At H=4, L=2 the parameter counts are nearly the same, 172.5M and 175.9M. On the same two GPUs that 4-tensor run finished in 2.4 hours and the baseline run in 45.2 hours; the baseline is trained by free-running decoding, one sequential forward pass per target token.

==> figures/dynamics/h2l2_s41_4t.csv <==
epoch,s4_ce
1,5.6477189041
2,5.5540453873
3,5.7215312476
4,5.6752919709
5,5.5807235234
6,5.6156126211
7,5.5821256076
8,5.7495465987
9,5.6162490197
10,5.6737246348
11,5.6603120848
12,5.7798200058


==> figures/dynamics/h2l2_s41_4t_mark.csv <==
epoch,s4_ce
7,5.5821256076


==> figures/dynamics/h2l2_s41_4t_train.csv <==
epoch,train_ce
1,2.2859988521
2,1.6290134500
3,1.5750224623
4,1.5880031154
5,1.5558329716
6,1.5337438892
7,1.5029219340
8,1.4984516409
9,1.4760803689
10,1.4415756838
11,1.4561404649
12,1.4091410612


==> figures/dynamics/h2l2_s41_4t_train_mark.csv <==
epoch,train_ce
7,1.5029219340


==> figures/dynamics/h2l2_s41_4t_val.csv <==
epoch,val_ce
1,1.4155033241
2,1.3569121603
3,2.6875060574
4,1.3754340754
5,1.3327663248
6,1.3606488240
7,1.3232162342
8,1.5040947825
9,1.3353823242
10,1.3375715361
11,1.3583525136
12,1.3750538988


==> figures/dynamics/h2l2_s41_4t_val_mark.csv <==
epoch,val_ce
7,1.3232162342


==> figures/dynamics/h2l2_s41_ar.csv <==
epoch,s4_ce
1,18.1699250014
2,10.0451483347
3,6.6143952834
4,7.0940500517
5,6.5518946991
6,6.3790222876
7,6.3779841454
8,6.3811848136
9,6.2807620868
10,6.2700081373
11,6.2259690212
12,6.2324914224
13,6.1390560438
14,6.1542941963
15,6.1556536604
16,6.1879475810
17,6.1688501088
18,6.1323524475
19,6.1127428741
20,6.1047561641
21,6.0760259962
22,6.0490073547
23,6.0983589786
24,6.0553622389
25,6.0817486895
26,6.0986630332
27,6.0562900309
28,6.0159729913
29,6.0818720498
30,6.0225885473
31,6.0223299243
32,6.0225863619
33,6.0266885853
34,6.0199757615
35,6.0622915171
36,6.0657439181
37,6.0434408035


==> figures/dynamics/h2l2_s41_ar_mark.csv <==
epoch,s4_ce
32,6.0225863619


==> figures/dynamics/h2l2_s41_ar_train.csv <==
epoch,train_ce
1,32.1260178859
2,16.4708607898
3,7.3746962080
4,6.4432749010
5,6.2960044241
6,6.1327953600
7,6.0499193541
8,5.9874977526
9,5.9646266844
10,5.9008816965
11,5.8544153270
12,5.8407366762
13,5.8551544990
14,5.8361727873
15,5.8207127658
16,5.8406915873
17,5.8298897868
18,5.8083359818
19,5.7832948454
20,5.7736277303
21,5.7724312153
22,5.7687785304
23,5.7387219423
24,5.7653124077
25,5.7439822175
26,5.7371829055
27,5.7157222022
28,5.6978258688
29,5.6904719434
30,5.7209664064
31,5.6845471105
32,5.6855374751
33,5.6984778544
34,5.7002324101
35,5.7006164055
36,5.6941561225
37,5.6958789268


==> figures/dynamics/h2l2_s41_ar_train_mark.csv <==
epoch,train_ce
32,5.6855374751


==> figures/dynamics/h2l2_s41_ar_val.csv <==
epoch,val_ce
1,16.5505215698
2,12.8928739330
3,6.2583485209
4,6.6490819918
5,6.2386834654
6,6.0138594944
7,5.9607456321
8,5.9436948603
9,5.8296811719
10,5.9964416071
11,5.8245224016
12,5.7941812452
13,5.8027715344
14,5.7840381506
15,5.8213337782
16,5.7750937588
17,5.8207531443
18,5.7325805416
19,5.7402020758
20,5.7002185486
21,5.6655580497
22,5.6493434320
23,5.7013707688
24,5.6377636739
25,5.7088476800
26,5.7665465871
27,5.6461243264
28,5.6330108926
29,5.6720588776
30,5.6502117120
31,5.7015661591
32,5.6173020293
33,5.6890302855
34,5.6545482723
35,5.7405763641
36,5.7285756896
37,5.6911494468


==> figures/dynamics/h2l2_s41_ar_val_mark.csv <==
epoch,val_ce
32,5.6173020293


==> figures/dynamics/h2l2_s42_4t.csv <==
epoch,s4_ce
1,5.6260723998
2,5.5668200438
3,5.5446006176
4,5.5959507715
5,5.6127317723
6,5.6226265628
7,5.6418522557
8,5.6874875323
9,5.7200007189


==> figures/dynamics/h2l2_s42_4t_mark.csv <==
epoch,s4_ce
4,5.5959507715


==> figures/dynamics/h2l2_s42_4t_train.csv <==
epoch,train_ce
1,2.2142603156
2,1.5841773144
3,1.5382167579
4,1.5128625025
5,1.4748528530
6,1.4745311140
7,1.4464452581
8,1.4294151172
9,1.4045945444


==> figures/dynamics/h2l2_s42_4t_train_mark.csv <==
epoch,train_ce
4,1.5128625025


==> figures/dynamics/h2l2_s42_4t_val.csv <==
epoch,val_ce
1,1.3733558150
2,1.3192526365
3,1.3287489232
4,1.3113394107
5,1.3299517328
6,1.3539069911
7,1.3529371407
8,1.3452850742
9,1.3478209023


==> figures/dynamics/h2l2_s42_4t_val_mark.csv <==
epoch,val_ce
4,1.3113394107


==> figures/dynamics/h2l2_s42_ar.csv <==
epoch,s4_ce
1,14.4584899623
2,8.0633476816
3,6.6456759897
4,6.6124924124
5,6.4889728768
6,6.3918807880
7,6.3865402791
8,6.3565261324
9,6.3606211621
10,6.3085486561
11,6.1865536961
12,6.1135196804
13,6.0742725477
14,6.0630654739
15,6.0974786935
16,5.9829602661
17,5.9713731667
18,5.9582455334
19,5.9734146848
20,5.9117801384
21,5.9083406187
22,5.8841498478
23,5.8960477250
24,5.8722566108
25,5.8747473452
26,5.8606461506
27,5.8759498666
28,5.8538433933
29,5.7977042760
30,5.7967513741
31,5.8128394240
32,5.7692725435
33,5.7964086453
34,5.8024581583
35,5.7732097692
36,5.7546788637
37,5.7620536172
38,5.7242692870
39,5.7338595714
40,5.7493631536
41,5.7779556913
42,5.7100791605
43,5.7380212345
44,5.7723644969
45,5.7425649417
46,5.7289246116
47,5.7443664359
48,5.7218024977
49,5.7385875735
50,5.7285111555
51,5.7169687895
52,5.7127109400
53,5.7283158460
54,5.7079851650
55,5.7114529742
56,5.7456205886
57,5.7454206161
58,5.7320538580
59,5.7184378448
60,5.7572901963
61,5.7605768066


==> figures/dynamics/h2l2_s42_ar_mark.csv <==
epoch,s4_ce
54,5.7079851650


==> figures/dynamics/h2l2_s42_ar_train.csv <==
epoch,train_ce
1,32.5865389456
2,15.8998630411
3,7.1683032933
4,6.4598621234
5,6.2809756996
6,6.1386210273
7,6.0653671857
8,6.0140402513
9,5.9713005393
10,5.9320867289
11,5.8825753097
12,5.8056132313
13,5.7625697516
14,5.7121587971
15,5.6897950603
16,5.6696615257
17,5.6428978967
18,5.6265123779
19,5.6040644830
20,5.5910679571
21,5.5842089915
22,5.5639333915
23,5.5562543735
24,5.5415893009
25,5.5473531162
26,5.5193307593
27,5.5106698962
28,5.5094692183
29,5.4898873488
30,5.4928939545
31,5.4914749763
32,5.4596446050
33,5.4573436429
34,5.4422210784
35,5.4274996701
36,5.4218579168
37,5.4144080932
38,5.4116987481
39,5.3932699447
40,5.3823682857
41,5.3734998207
42,5.3634659085
43,5.3489398760
44,5.3460649612
45,5.3517753386
46,5.3315066372
47,5.3168544685
48,5.3019085158
49,5.2970676223
50,5.2801330065
51,5.2718361253
52,5.2543091949
53,5.2397335339
54,5.2294482593
55,5.2172314201
56,5.2000443153
57,5.1869839123
58,5.1674421454
59,5.1597355690
60,5.1432991829
61,5.1341617883


==> figures/dynamics/h2l2_s42_ar_train_mark.csv <==
epoch,train_ce
54,5.2294482593


==> figures/dynamics/h2l2_s42_ar_val.csv <==
epoch,val_ce
1,13.5819411099
2,7.9164319545
3,6.2330321124
4,6.1618694541
5,6.0558814500
6,6.0338107251
7,6.0490622472
8,5.8822558012
9,5.8892436872
10,5.8648612367
11,5.7678276263
12,5.7436232387
13,5.6839289278
14,5.6302130529
15,5.7552000439
16,5.5471477587
17,5.5467810629
18,5.5830765504
19,5.5411575503
20,5.4975230958
21,5.5180886792
22,5.5121438518
23,5.5464198877
24,5.5214366345
25,5.5048877644
26,5.4794610787
27,5.4890010418
28,5.4623222259
29,5.4038034405
30,5.4342840690
31,5.4352708522
32,5.4087704072
33,5.4297172986
34,5.3934329022
35,5.4223196181
36,5.4014273000
37,5.3771988868
38,5.3728354642
39,5.3911759807
40,5.3736970269
41,5.4131871980
42,5.3455224893
43,5.3903729199
44,5.3884824609
45,5.3718043154
46,5.3754917491
47,5.3893237566
48,5.3872100966
49,5.3858975850
50,5.3915449828
51,5.3818417787
52,5.3510493952
53,5.3426409134
54,5.3313031554
55,5.3582755176
56,5.3781230323
57,5.3743732743
58,5.4116244026
59,5.3474412636
60,5.3616692369
61,5.3993324981


==> figures/dynamics/h2l2_s42_ar_val_mark.csv <==
epoch,val_ce
54,5.3313031554


==> figures/dynamics/h2l2_s43_4t.csv <==
epoch,s4_ce
1,5.6244761179
2,5.5713152006
3,5.5852108073
4,5.5620369121
5,5.6062827658
6,5.6702668726
7,5.7580342815
8,5.8524783024
9,5.9866595471


==> figures/dynamics/h2l2_s43_4t_mark.csv <==
epoch,s4_ce
4,5.5620369121


==> figures/dynamics/h2l2_s43_4t_train.csv <==
epoch,train_ce
1,2.1801007963
2,1.5688773490
3,1.5139733297
4,1.4793002916
5,1.4524781030
6,1.4168780428
7,1.3789513625
8,1.3304291283
9,1.2678714945


==> figures/dynamics/h2l2_s43_4t_train_mark.csv <==
epoch,train_ce
4,1.4793002916


==> figures/dynamics/h2l2_s43_4t_val.csv <==
epoch,val_ce
1,1.3665796619
2,1.3195945550
3,1.3146526127
4,1.3054479724
5,1.3160705405
6,1.3324045872
7,1.3545225131
8,1.3709979663
9,1.4082014540


==> figures/dynamics/h2l2_s43_4t_val_mark.csv <==
epoch,val_ce
4,1.3054479724


==> figures/dynamics/h2l2_s43_ar.csv <==
epoch,s4_ce
1,14.7030942519
2,7.1996010255
3,7.1300763653
4,6.4535547256
5,6.4979465909
6,6.4042951524
7,6.3963659243
8,6.2615874333
9,6.2558593788
10,6.1982953554
11,6.2152554304
12,6.1608186692
13,6.1538632490
14,6.1252264218
15,6.0890210189
16,6.0467765333
17,6.0216767781
18,6.0224034632
19,5.9895050150
20,5.9588925671
21,5.9716082847
22,5.9677262872
23,5.9600412262
24,5.9190456004
25,5.9242200719
26,5.9007457379
27,5.8840999277
28,5.8749495601
29,5.8922418122
30,5.8726974268
31,5.8646516906
32,5.8521442624
33,5.8927027071
34,5.8612193875
35,5.8747351014
36,5.8453107228
37,5.8608655038
38,5.8857017491
39,5.8818853264


==> figures/dynamics/h2l2_s43_ar_mark.csv <==
epoch,s4_ce
30,5.8726974268


==> figures/dynamics/h2l2_s43_ar_train.csv <==
epoch,train_ce
1,32.5574001898
2,14.9222014041
3,6.9751662367
4,6.4138495324
5,6.2480991095
6,6.1290172792
7,6.0687040052
8,5.9950230957
9,5.9343274434
10,5.9057007824
11,5.8784727337
12,5.8453704170
13,5.8239434386
14,5.7965341830
15,5.7704833445
16,5.7514887140
17,5.7175979437
18,5.7070509783
19,5.6852821363
20,5.6623458289
21,5.6438171100
22,5.6379910033
23,5.6119713727
24,5.5899846089
25,5.5721172806
26,5.5624714387
27,5.5384425057
28,5.5193285119
29,5.5149594030
30,5.4912116094
31,5.4701901333
32,5.4574213433
33,5.4266773081
34,5.4004717578
35,5.3734115928
36,5.3497818741
37,5.3316276965
38,5.3083073030
39,5.2896279644


==> figures/dynamics/h2l2_s43_ar_train_mark.csv <==
epoch,train_ce
30,5.4912116094


==> figures/dynamics/h2l2_s43_ar_val.csv <==
epoch,val_ce
1,13.4698423128
2,6.6731342872
3,6.6537016463
4,6.0930311888
5,6.0175746413
6,6.0100116617
7,5.9769919451
8,5.9057722993
9,5.8710081243
10,5.8139901165
11,5.8508325748
12,5.7829480994
13,5.8018936349
14,5.7431554960
15,5.6985310757
16,5.6331139574
17,5.7118886021
18,5.6694672421
19,5.6446836573
20,5.6013058232
21,5.6298457196
22,5.6841930950
23,5.6369050674
24,5.5675820119
25,5.5686608818
26,5.5662839754
27,5.5456836333
28,5.5416938534
29,5.5739941745
30,5.4812299842
31,5.5415994333
32,5.4993280000
33,5.5076614118
34,5.5329222126
35,5.5153104533
36,5.4859910830
37,5.5060727368
38,5.4869044332
39,5.5507881265


==> figures/dynamics/h2l2_s43_ar_val_mark.csv <==
epoch,val_ce
30,5.4812299842


==> figures/dynamics/h4l2_s41_4t.csv <==
epoch,s4_ce
1,5.6789958466
2,5.5597391423
3,5.6263377613
4,5.5442562270
5,5.5726325189
6,5.5591944871
7,5.5864248896
8,5.6532181047
9,5.6983674791


==> figures/dynamics/h4l2_s41_4t_mark.csv <==
epoch,s4_ce
4,5.5442562270


==> figures/dynamics/h4l2_s41_4t_train.csv <==
epoch,train_ce
1,2.3616372394
2,1.6206416869
3,1.5517993930
4,1.5183670664
5,1.4878341267
6,1.4693799449
7,1.4311344177
8,1.3982670849
9,1.3556791948


==> figures/dynamics/h4l2_s41_4t_train_mark.csv <==
epoch,train_ce
4,1.5183670664


==> figures/dynamics/h4l2_s41_4t_val.csv <==
epoch,val_ce
1,1.4131695295
2,1.3356826709
3,1.4270028381
4,1.3136030395
5,1.3152128963
6,1.3206104343
7,1.3147662858
8,1.3391214508
9,1.3666851581


==> figures/dynamics/h4l2_s41_4t_val_mark.csv <==
epoch,val_ce
4,1.3136030395


==> figures/dynamics/h4l2_s41_ar.csv <==
epoch,s4_ce
1,18.0320934625
2,10.2664875852
3,6.7615050198
4,6.5742478552
5,6.4098296997
6,6.3628996461
7,6.2746905561
8,6.2176976373
9,6.1109123772
10,6.0630244436
11,6.0032170022
12,5.9130893561
13,5.8568841745
14,5.8745567368
15,5.8239628246
16,5.8449813951
17,5.7537008252
18,5.7431900451
19,5.7239810618
20,5.7350834047
21,5.7204944183
22,5.7391353931
23,5.6756278473
24,5.6793426010
25,5.6749691768
26,5.6812553331
27,5.7928933595
28,5.6841147333


==> figures/dynamics/h4l2_s41_ar_mark.csv <==
epoch,s4_ce
23,5.6756278473


==> figures/dynamics/h4l2_s41_ar_train.csv <==
epoch,train_ce
1,31.8315790575
2,15.6324357108
3,6.9705291022
4,6.3126413866
5,6.1456146645
6,6.0404569479
7,6.0222285875
8,5.9138961758
9,5.8507822563
10,5.7888934678
11,5.7219954787
12,5.6748679865
13,5.6341694134
14,5.6141205488
15,5.5744746165
16,5.5533190503
17,5.5206021727
18,5.5029858209
19,5.4783843190
20,5.4583680489
21,5.4381422912
22,5.4300184141
23,5.4163433374
24,5.3911982879
25,5.3741236677
26,5.3578558909
27,5.3466060314
28,5.3464310574


==> figures/dynamics/h4l2_s41_ar_train_mark.csv <==
epoch,train_ce
23,5.4163433374


==> figures/dynamics/h4l2_s41_ar_val.csv <==
epoch,val_ce
1,17.1344418843
2,9.8335244169
3,6.2569945091
4,6.3196751032
5,5.9213887605
6,5.9759332452
7,5.8175062338
8,5.8134039541
9,5.6755342995
10,5.6285515499
11,5.6045997948
12,5.5483422351
13,5.5186977446
14,5.4735391222
15,5.4889799172
16,5.4625577323
17,5.3858456808
18,5.4260048653
19,5.3845672216
20,5.4119946027
21,5.3998702912
22,5.3515747874
23,5.2948164966
24,5.2978803364
25,5.3167477846
26,5.3659860207
27,5.4182334556
28,5.3511467850


==> figures/dynamics/h4l2_s41_ar_val_mark.csv <==
epoch,val_ce
23,5.2948164966


==> figures/dynamics/h4l2_s42_4t.csv <==
epoch,s4_ce
1,5.6234878921
2,5.5872066700
3,5.6327776884
4,5.5430145686
5,5.5351805176
6,5.5303692710
7,5.5943381328
8,5.6586327254
9,5.6921697842
10,5.8709527353


==> figures/dynamics/h4l2_s42_4t_mark.csv <==
epoch,s4_ce
5,5.5351805176


==> figures/dynamics/h4l2_s42_4t_train.csv <==
epoch,train_ce
1,2.3262985213
2,1.6034420052
3,1.5415283545
4,1.5082708202
5,1.4595670780
6,1.4424668429
7,1.3966738294
8,1.3554998051
9,1.3049956035
10,1.2469996379


==> figures/dynamics/h4l2_s42_4t_train_mark.csv <==
epoch,train_ce
5,1.4595670780


==> figures/dynamics/h4l2_s42_4t_val.csv <==
epoch,val_ce
1,1.3969443996
2,1.3529488899
3,1.3653102648
4,1.3496992426
5,1.3049636736
6,1.3153571133
7,1.3287600400
8,1.3399364160
9,1.3602565244
10,1.3954255460


==> figures/dynamics/h4l2_s42_4t_val_mark.csv <==
epoch,val_ce
5,1.3049636736


==> figures/dynamics/h4l2_s42_ar.csv <==
epoch,s4_ce
1,14.9915202167
2,8.4307836021
3,6.6368974637
4,6.5962914779
5,6.4315349532
6,6.4023138708
7,6.2927472948
8,6.2567268433
9,6.2500587492
10,6.1860015967
11,6.1638017712
12,6.1226115378
13,6.0825248735
14,6.1106841304
15,6.0390596240
16,6.0117435943
17,5.9557203477
18,5.9598701123
19,5.9191511281
20,5.8822551570
21,5.9103750834
22,5.8740135992
23,5.8385006882
24,5.8255052101
25,5.7863468576
26,5.7936682308
27,5.7380553328
28,5.7676779804
29,5.6906211345
30,5.6782025736
31,5.6963675300
32,5.6565112448
33,5.6914837462
34,5.6502249671
35,5.6803379789
36,5.6443633080
37,5.6465501624
38,5.6237738750
39,5.6139670565
40,5.6332115003
41,5.6214903410
42,5.6031400197
43,5.6695663675
44,5.6058520272
45,5.5892626858
46,5.6042602300
47,5.6280298350
48,5.6331579226
49,5.6417537207
50,5.6334199490


==> figures/dynamics/h4l2_s42_ar_mark.csv <==
epoch,s4_ce
45,5.5892626858


==> figures/dynamics/h4l2_s42_ar_train.csv <==
epoch,train_ce
1,32.2390594495
2,15.7491454860
3,6.9985448747
4,6.3896892258
5,6.2444117665
6,6.1200941438
7,6.0407631023
8,5.9636305432
9,5.9352203862
10,5.8910679262
11,5.8499149584
12,5.8122715956
13,5.7911943040
14,5.7640176745
15,5.7457895771
16,5.7168180668
17,5.6733787692
18,5.6385439471
19,5.5997958735
20,5.5732362395
21,5.5564303389
22,5.5258669719
23,5.5071068327
24,5.4814977746
25,5.4671626026
26,5.4488817358
27,5.4267655837
28,5.4110794108
29,5.3914378702
30,5.3749413652
31,5.3565169369
32,5.3340103050
33,5.3252621015
34,5.2983530322
35,5.2761021848
36,5.2546123352
37,5.2340324449
38,5.2101982572
39,5.1916642893
40,5.1651443232
41,5.1356912102
42,5.1144249929
43,5.0879324629
44,5.0637139585
45,5.0387614630
46,5.0032465720
47,4.9880939749
48,4.9585625829
49,4.9282805246
50,4.8963215488


==> figures/dynamics/h4l2_s42_ar_train_mark.csv <==
epoch,train_ce
45,5.0387614630


==> figures/dynamics/h4l2_s42_ar_val.csv <==
epoch,val_ce
1,13.4912343247
2,8.1360205116
3,6.2280463777
4,6.1688788423
5,5.9993191919
6,6.0059077549
7,5.8433755653
8,5.8078136570
9,5.8322550232
10,5.7997452653
11,5.7164202493
12,5.7601722063
13,5.6515161309
14,5.6802364831
15,5.7185616074
16,5.5828161013
17,5.5656600424
18,5.5694287869
19,5.4955472042
20,5.5465677181
21,5.5206388377
22,5.5566311233
23,5.4984918630
24,5.4931723043
25,5.4370162853
26,5.4307859823
27,5.4024326076
28,5.4350730137
29,5.3137992017
30,5.3328361468
31,5.3466169500
32,5.3172715833
33,5.3464215864
34,5.2679237394
35,5.3594876989
36,5.2979178474
37,5.2923760119
38,5.2882017393
39,5.2718851714
40,5.3029852307
41,5.2801785611
42,5.2516701839
43,5.3721251923
44,5.2525781948
45,5.2294492264
46,5.2356787430
47,5.2974993437
48,5.2956132136
49,5.2854249546
50,5.2887048393


==> figures/dynamics/h4l2_s42_ar_val_mark.csv <==
epoch,val_ce
45,5.2294492264


==> figures/dynamics/h4l2_s43_4t.csv <==
epoch,s4_ce
1,5.6005169402
2,5.5965628721
3,5.6355301457
4,5.5722197799
5,5.5684925699
6,5.5543093829
7,5.6063678580
8,5.6863565237
9,5.7619773275
10,5.9695918689
11,6.2103388725


==> figures/dynamics/h4l2_s43_4t_mark.csv <==
epoch,s4_ce
6,5.5543093829


==> figures/dynamics/h4l2_s43_4t_train.csv <==
epoch,train_ce
1,2.1780956497
2,1.5788050943
3,1.5256433590
4,1.5015390282
5,1.4672012165
6,1.4351084575
7,1.4150960470
8,1.3491443599
9,1.2993137779
10,1.2231269340
11,1.1453947926


==> figures/dynamics/h4l2_s43_4t_train_mark.csv <==
epoch,train_ce
6,1.4351084575


==> figures/dynamics/h4l2_s43_4t_val.csv <==
epoch,val_ce
1,1.3549880840
2,1.3281288228
3,1.3461084043
4,1.3149496681
5,1.3132261018
6,1.3047032013
7,1.3193709285
8,1.3275466248
9,1.3525493711
10,1.3926283263
11,1.4488907446


==> figures/dynamics/h4l2_s43_4t_val_mark.csv <==
epoch,val_ce
6,1.3047032013


==> figures/dynamics/h4l2_s43_ar.csv <==
epoch,s4_ce
1,14.9927373002
2,7.3056464120
3,6.6113420876
4,6.5543547765
5,6.4662474732
6,6.4009724746
7,6.3362152609
8,6.2910955723
9,6.2394870116
10,6.1500823778
11,6.1428835759
12,6.1173072369
13,6.0889149108
14,6.0795556695
15,6.0376208160
16,5.9995227029
17,5.9849276420
18,5.9566367496
19,5.9105091813
20,5.9185284720
21,5.9161613710
22,5.8795976643
23,5.8613647654
24,5.8546851560
25,5.8539801888
26,5.8112252942
27,5.8265799699
28,5.8226957224
29,5.7926849146
30,5.8013034626
31,5.7695724738
32,5.7436567450
33,5.7631392549
34,5.7428315819
35,5.7221860556
36,5.7282862779
37,5.7058946336
38,5.7463901973
39,5.7288288464
40,5.7167231768
41,5.7179781148
42,5.7303493622
43,5.7208412865
44,5.7229537027
45,5.7009519223
46,5.7310204966
47,5.7464707820
48,5.7204540823
49,5.7095560069
50,5.6940215589


==> figures/dynamics/h4l2_s43_ar_mark.csv <==
epoch,s4_ce
45,5.7009519223


==> figures/dynamics/h4l2_s43_ar_train.csv <==
epoch,train_ce
1,32.5240656435
2,14.5834680517
3,6.7047888245
4,6.2866536708
5,6.1598945555
6,6.0701135115
7,5.9981014538
8,5.9453544950
9,5.9012872933
10,5.8410822463
11,5.7994731009
12,5.7754237833
13,5.7521796694
14,5.7362922497
15,5.7038164790
16,5.6690021596
17,5.6300877920
18,5.6100122617
19,5.5797388878
20,5.5700032568
21,5.5532649305
22,5.5417120373
23,5.5370059827
24,5.5135329281
25,5.5039205620
26,5.5029386377
27,5.4813065099
28,5.4856155043
29,5.4697466380
30,5.4581754560
31,5.4430838504
32,5.4349742565
33,5.4227634128
34,5.4091161659
35,5.3934728351
36,5.3883260820
37,5.3792414223
38,5.3721252616
39,5.3604528754
40,5.3558132963
41,5.3506983140
42,5.3357494205
43,5.3311757530
44,5.3138234054
45,5.3050954392
46,5.2994644343
47,5.2926216069
48,5.2853269159
49,5.2789039886
50,5.2687930088


==> figures/dynamics/h4l2_s43_ar_train_mark.csv <==
epoch,train_ce
45,5.3050954392


==> figures/dynamics/h4l2_s43_ar_val.csv <==
epoch,val_ce
1,13.9497768068
2,7.0294920273
3,6.2469981908
4,6.0595028831
5,6.0067338583
6,6.0404018123
7,5.9222885452
8,5.9149774725
9,5.9157873923
10,5.7573200506
11,5.8396235428
12,5.7562922371
13,5.7275190102
14,5.7470369975
15,5.6889661072
16,5.5999137296
17,5.5972603652
18,5.6129957907
19,5.5551188954
20,5.5229328997
21,5.5857936139
22,5.5477041367
23,5.4886027759
24,5.4432904694
25,5.4510718651
26,5.4356810473
27,5.4467108855
28,5.4491623817
29,5.4421868323
30,5.4013289737
31,5.3807630971
32,5.3695305409
33,5.3847313404
34,5.4397311283
35,5.3543983355
36,5.3822508165
37,5.3609580706
38,5.3484782437
39,5.3723459391
40,5.3890675587
41,5.3348993310
42,5.3260231443
43,5.3519482392
44,5.3353026742
45,5.3103868928
46,5.3526052393
47,5.3758634142
48,5.3300425705
49,5.3712929936
50,5.3368906424


==> figures/dynamics/h4l2_s43_ar_val_mark.csv <==
epoch,val_ce
45,5.3103868928


==> figures/dynamics/h4l3_s41_4t.csv <==
epoch,s4_ce
1,5.6339135194
2,5.5573002023
3,5.5941989052
4,5.5405544987
5,5.5857954761
6,5.5319646461
7,5.5411270337
8,5.5749644781
9,5.5891780944
10,5.6504536426
11,5.6630108847
12,5.7752434865


==> figures/dynamics/h4l3_s41_4t_mark.csv <==
epoch,s4_ce
7,5.5411270337


==> figures/dynamics/h4l3_s41_4t_train.csv <==
epoch,train_ce
1,2.3434816659
2,1.5987551254
3,1.5485183387
4,1.5426642908
5,1.4790372297
6,1.4568450491
7,1.4441223261
8,1.4204452907
9,1.4030037654
10,1.3709434798
11,1.3589397328
12,1.3224886118


==> figures/dynamics/h4l3_s41_4t_train_mark.csv <==
epoch,train_ce
7,1.4441223261


==> figures/dynamics/h4l3_s41_4t_val.csv <==
epoch,val_ce
1,1.3824218006
2,1.3249815743
3,1.3396615174
4,1.3068652072
5,1.3277374203
6,1.3128181373
7,1.3052312398
8,1.3158695859
9,1.3155488847
10,1.3441797151
11,1.3368241241
12,1.3693449416


==> figures/dynamics/h4l3_s41_4t_val_mark.csv <==
epoch,val_ce
7,1.3052312398


==> figures/dynamics/h4l3_s41_ar.csv <==
epoch,s4_ce
1,16.4134704554
2,8.7972520433
3,6.6354463815
4,6.8073809615
5,6.6207001564
6,6.8906393724
7,6.5444129458
8,6.4174267734
9,6.3207476285
10,6.3308100612
11,6.2410620651
12,6.2291754717
13,6.2001622955
14,6.1854601855
15,6.1453443249
16,6.2185669761
17,6.1336780484
18,6.2141698648


==> figures/dynamics/h4l3_s41_ar_mark.csv <==
epoch,s4_ce
13,6.2001622955


==> figures/dynamics/h4l3_s41_ar_train.csv <==
epoch,train_ce
1,29.3375941757
2,15.9471995846
3,8.0274341297
4,6.4248378626
5,6.2158727499
6,6.9264760672
7,6.2715795505
8,6.1864748088
9,6.0573562834
10,5.9843778800
11,5.9230144993
12,5.9128093548
13,5.8908816060
14,5.8690117340
15,5.8513003209
16,5.8063836899
17,5.8090289964
18,5.8149101504


==> figures/dynamics/h4l3_s41_ar_train_mark.csv <==
epoch,train_ce
13,5.8908816060


==> figures/dynamics/h4l3_s41_ar_val.csv <==
epoch,val_ce
1,14.7001434859
2,8.0825893085
3,6.2067487501
4,6.3259154494
5,6.0889133705
6,6.4241066742
7,6.1109697613
8,6.0341806611
9,5.9713953113
10,5.9614334828
11,5.8867537928
12,5.9002571391
13,5.7840271598
14,5.9083772493
15,5.8245918495
16,5.8090898536
17,5.7926392182
18,5.8616620077


==> figures/dynamics/h4l3_s41_ar_val_mark.csv <==
epoch,val_ce
13,5.7840271598


==> figures/dynamics/h4l3_s42_4t.csv <==
epoch,s4_ce
1,5.6448382375
2,5.5763558778
3,5.5416640171
4,5.5591635076
5,5.5453920428
6,5.5311595960
7,5.5793423946
8,5.6189763178
9,5.6947223601
10,5.8405178287
11,5.9636878174


==> figures/dynamics/h4l3_s42_4t_mark.csv <==
epoch,s4_ce
6,5.5311595960


==> figures/dynamics/h4l3_s42_4t_train.csv <==
epoch,train_ce
1,2.5207788759
2,1.6213467095
3,1.5486212659
4,1.5131973355
5,1.4789917835
6,1.4464059633
7,1.4169435436
8,1.3735388634
9,1.3284936363
10,1.2660146411
11,1.1931050990


==> figures/dynamics/h4l3_s42_4t_train_mark.csv <==
epoch,train_ce
6,1.4464059633


==> figures/dynamics/h4l3_s42_4t_val.csv <==
epoch,val_ce
1,1.4359296863
2,1.3473830162
3,1.3402530985
4,1.3224382219
5,1.3199800253
6,1.3137173370
7,1.3392677368
8,1.3376970635
9,1.3583315267
10,1.3847839933
11,1.4166812553


==> figures/dynamics/h4l3_s42_4t_val_mark.csv <==
epoch,val_ce
6,1.3137173370


==> figures/dynamics/h4l3_s42_ar.csv <==
epoch,s4_ce
1,12.9172004883
2,8.4498388868
3,6.7160066829
4,6.5169566375
5,6.3780742308
6,6.2887137765
7,6.2186432430
8,6.1192928249
9,6.0659263273
10,5.9903692393
11,5.9340285067
12,5.9188755564
13,5.9948289964
14,5.8143202337
15,5.8043816811
16,5.7904961821
17,5.7514018147
18,5.7493544460
19,5.7473148743
20,5.7226406711
21,5.7486898490
22,5.7083093857
23,5.6983914318
24,5.6918972972
25,5.7074991754
26,5.7022070045
27,5.6766347481
28,5.6907755275
29,5.6674131713
30,5.6698961960
31,5.6853007310
32,5.6806171626
33,5.6836490237
34,5.7012789735
35,5.6924446122


==> figures/dynamics/h4l3_s42_ar_mark.csv <==
epoch,s4_ce
29,5.6674131713


==> figures/dynamics/h4l3_s42_ar_train.csv <==
epoch,train_ce
1,29.1192500769
2,15.8128941997
3,8.0970420457
4,6.3592359294
5,6.1559798334
6,6.0303992433
7,5.9299725847
8,5.8575173961
9,5.7991841918
10,5.7473210444
11,5.6966314232
12,5.6347911972
13,5.6487784738
14,5.6102937309
15,5.5541599352
16,5.5247739458
17,5.5125736679
18,5.4997713697
19,5.4767284390
20,5.4612816137
21,5.4609406010
22,5.4293621203
23,5.4330615175
24,5.4054564177
25,5.3958120857
26,5.3859432675
27,5.3757608610
28,5.3543487511
29,5.3560940228
30,5.3481944941
31,5.3267107424
32,5.3115663429
33,5.3231086136
34,5.3126368806
35,5.2965067586


==> figures/dynamics/h4l3_s42_ar_train_mark.csv <==
epoch,train_ce
29,5.3560940228


==> figures/dynamics/h4l3_s42_ar_val.csv <==
epoch,val_ce
1,12.2363908145
2,7.7919614807
3,6.1613119094
4,6.0384746148
5,5.9065351289
6,5.8700612179
7,5.8277931588
8,5.7557256818
9,5.6797258990
10,5.6157183985
11,5.5605866934
12,5.5373764629
13,5.6225254238
14,5.4130178227
15,5.4691069198
16,5.3976959619
17,5.3708987444
18,5.4168145549
19,5.3355623392
20,5.3449910643
21,5.3712366444
22,5.3491477419
23,5.3658295326
24,5.3747051194
25,5.3266288235
26,5.3553077825
27,5.3168192684
28,5.3320254772
29,5.2968896305
30,5.3265329931
31,5.3258969827
32,5.3179887476
33,5.3328835914
34,5.3227632814
35,5.3741898301


==> figures/dynamics/h4l3_s42_ar_val_mark.csv <==
epoch,val_ce
29,5.2968896305


==> figures/dynamics/h4l3_s43_4t.csv <==
epoch,s4_ce
1,5.6232336134
2,5.6156552526
3,5.5791204613
4,5.5574044020
5,5.5319023797
6,5.5342339937
7,5.5276999329
8,5.5043807432
9,5.5098927681
10,5.4988674624
11,5.5516074983


==> figures/dynamics/h4l3_s43_4t_mark.csv <==
epoch,s4_ce
6,5.5342339937


==> figures/dynamics/h4l3_s43_4t_train.csv <==
epoch,train_ce
1,2.2724085805
2,1.5982390179
3,1.5895635094
4,1.5759308065
5,1.5397979330
6,1.5087189971
7,1.5055174786
8,1.4844909553
9,1.4985469429
10,1.4676115603
11,1.5121208092


==> figures/dynamics/h4l3_s43_4t_train_mark.csv <==
epoch,train_ce
6,1.5087189971


==> figures/dynamics/h4l3_s43_4t_val.csv <==
epoch,val_ce
1,1.3893773818
2,1.3444348473
3,1.3338348320
4,1.3463805288
5,1.3183587628
6,1.3060825073
7,1.3137147608
8,1.3301202200
9,1.3193435123
10,1.3159960064
11,1.3396117950


==> figures/dynamics/h4l3_s43_4t_val_mark.csv <==
epoch,val_ce
6,1.3060825073


==> figures/dynamics/h4l3_s43_ar.csv <==
epoch,s4_ce
1,12.4282268602
2,8.1767783542
3,6.7903488615
4,6.6658810377
5,6.4233061324
6,6.3688241710
7,6.3039960857
8,6.1044485695
9,6.0693305308
10,5.9458937198
11,5.9103239530
12,5.8949488683
13,5.8396647214
14,5.7853301071
15,5.7984980575
16,5.7352245711
17,5.7656256867
18,5.7340994549
19,5.6982979962
20,5.6878118289
21,5.7373467119
22,5.6634215294
23,5.6448141406
24,5.6547635142
25,5.6530794387
26,5.6483306633
27,5.6594621646
28,5.6336426942
29,5.6305693779
30,5.6337538601
31,5.6175250155
32,5.6154927211
33,5.6080621627
34,5.5910495420
35,5.6296481573
36,5.6145123606
37,5.6164868810
38,5.6395697575
39,5.6162527456
40,5.6314781383


==> figures/dynamics/h4l3_s43_ar_mark.csv <==
epoch,s4_ce
33,5.6080621627


==> figures/dynamics/h4l3_s43_ar_train.csv <==
epoch,train_ce
1,29.0606132582
2,14.9325386440
3,7.3575911388
4,6.3699825907
5,6.2249992710
6,6.1034063950
7,5.9980934318
8,5.9102151556
9,5.8458894440
10,5.7610616070
11,5.7113386980
12,5.6562462417
13,5.6094953216
14,5.5684555995
15,5.5399641183
16,5.5173902727
17,5.4871348341
18,5.4796681809
19,5.4446297306
20,5.4236640139
21,5.4064583700
22,5.3894273964
23,5.3717139013
24,5.3575316781
25,5.3265514174
26,5.3125842166
27,5.2828566205
28,5.2670016360
29,5.2407509617
30,5.2149626127
31,5.1894293875
32,5.1632264583
33,5.1371761297
34,5.1054168380
35,5.0741355809
36,5.0395963014
37,5.0146952180
38,4.9835781705
39,4.9454973595
40,4.9092074884


==> figures/dynamics/h4l3_s43_ar_train_mark.csv <==
epoch,train_ce
33,5.1371761297


==> figures/dynamics/h4l3_s43_ar_val.csv <==
epoch,val_ce
1,12.1136924388
2,7.5746135981
3,6.3233307315
4,6.1964310168
5,5.9678791097
6,5.9805782052
7,5.9351870862
8,5.6711813580
9,5.6337352397
10,5.5502329621
11,5.6236104266
12,5.5453888798
13,5.4390001857
14,5.4010185189
15,5.4202894852
16,5.3546318512
17,5.4399508859
18,5.3807008565
19,5.3346198547
20,5.3329996686
21,5.3860783452
22,5.3299440593
23,5.2889981894
24,5.3003387025
25,5.2857969568
26,5.2988261990
27,5.2744542777
28,5.2887967622
29,5.2858223173
30,5.2714222735
31,5.2737457906
32,5.2496657740
33,5.2429145925
34,5.2529714671
35,5.2771888372
36,5.2886584204
37,5.2868918673
38,5.2851619874
39,5.2807109141
40,5.2960959062


==> figures/dynamics/h4l3_s43_ar_val_mark.csv <==
epoch,val_ce
33,5.2429145925


==> figures/rollout/h2l2_s41_4t_s3.csv <==
epoch,s3_ce
1,5.9259240400
2,5.8875798001
3,5.9162608830
4,5.8771559367
5,5.8841430703
6,5.8751399219
7,5.8822097977
8,5.9327915848
9,5.9880311004


==> figures/rollout/h2l2_s41_4t_s3_mark.csv <==
epoch,s3_ce
4,5.8771559367


==> figures/rollout/h2l2_s41_4t_s4.csv <==
epoch,s4_ce
1,6.0108490431
2,5.9766566223
3,6.0142794985
4,5.9833565535
5,5.9683449783
6,5.9855072493
7,5.9985763611
8,6.0135677777
9,6.0194434791


==> figures/rollout/h2l2_s41_4t_s4_mark.csv <==
epoch,s4_ce
4,5.9833565535


==> figures/rollout/h2l2_s41_ar_s3.csv <==
epoch,s3_ce
1,15.9173652909
2,9.1512165598
3,6.6558144258
4,6.4104429051
5,6.3722588780
6,6.4791579054
7,6.2601758283
8,6.3174079398
9,6.2832483354
10,6.9218178009
11,6.2698162908
12,6.1956662285
13,6.1879189147
14,6.1502213012
15,6.1928752448
16,6.1805472346
17,6.1451065935
18,6.1246703205
19,6.1194741210
20,6.1052373809
21,6.0937386024
22,6.0739355542
23,6.1228158307
24,6.1008897653
25,6.1019529938
26,6.0807861958
27,6.1070245115
28,6.0903236446
29,6.0757422253
30,6.1009018613
31,6.1211090064
32,6.0860693211
33,6.0611181876
34,6.0477055829
35,6.0405039282
36,6.0754913091
37,6.1092405122
38,6.0577571809
39,6.0560758866
40,6.0676525417


==> figures/rollout/h2l2_s41_ar_s3_mark.csv <==
epoch,s3_ce
34,6.0477055829


==> figures/rollout/h2l2_s41_ar_s4.csv <==
epoch,s4_ce
1,17.0201359824
2,9.5990298664
3,6.9939044863
4,6.6790543036
5,6.6714057314
6,6.6826654344
7,6.5297650850
8,6.5191313581
9,6.4731763569
10,7.0513830495
11,6.4281828325
12,6.4442080735
13,6.4934894063
14,6.4516865790
15,6.4537452126
16,6.4456990022
17,6.3519913985
18,6.3235589602
19,6.3802873789
20,6.3445095693
21,6.3144441631
22,6.3307307210
23,6.3754817477
24,6.3637567790
25,6.3231269543
26,6.3440063238
27,6.4281532644
28,6.4172380203
29,6.3005461054
30,6.3379737404
31,6.3655049383
32,6.3428341293
33,6.3944311404
34,6.3958976878
35,6.3880230049
36,6.3932641023
37,6.4159649878
38,6.3274744490
39,6.3459151820
40,6.3909250138


==> figures/rollout/h2l2_s41_ar_s4_mark.csv <==
epoch,s4_ce
34,6.3958976878


==> figures/rollout/h2l2_s42_4t_s3.csv <==
epoch,s3_ce
1,5.9273457684
2,5.8383917720
3,5.8580773752
4,5.8427962002
5,5.8273341382
6,5.8219860248
7,5.8259789797
8,5.8528988195
9,5.8499850022
10,5.9382414614
11,5.9949988460


==> figures/rollout/h2l2_s42_4t_s3_mark.csv <==
epoch,s3_ce
6,5.8219860248


==> figures/rollout/h2l2_s42_4t_s4.csv <==
epoch,s4_ce
1,6.1173437901
2,6.0121352908
3,6.0954786193
4,6.1495774970
5,6.0372800336
6,6.0348046770
7,6.0293700610
8,6.0906440005
9,6.0988080090
10,6.1623301852
11,6.2212604377


==> figures/rollout/h2l2_s42_4t_s4_mark.csv <==
epoch,s4_ce
6,6.0348046770


==> figures/rollout/h2l2_s42_ar_s3.csv <==
epoch,s3_ce
1,16.8227932083
2,7.4673431544
3,6.5838929408
4,6.5488726988
5,6.4173835680
6,6.4126240471
7,6.3510545450
8,6.3749639785
9,6.2588437281
10,6.2484172403
11,6.2209095031
12,6.1761137326
13,6.2477814950
14,6.1612059761
15,6.1610153383
16,6.1530187064
17,6.1182898551
18,6.1300036940
19,6.0904258918
20,6.1451788054
21,6.0959257502
22,6.0980322312
23,6.0773904896
24,6.0835891845
25,6.0978045520
26,6.0877372462
27,6.0858742464
28,6.0624781273
29,6.0851574934
30,6.0887910584
31,6.0686216888
32,6.0636902619
33,6.0599728990
34,6.0576085216
35,6.0543630987
36,6.0449695572
37,6.0436979595
38,6.0566020343
39,6.0498425507
40,6.1039851127


==> figures/rollout/h2l2_s42_ar_s3_mark.csv <==
epoch,s3_ce
34,6.0576085216


==> figures/rollout/h2l2_s42_ar_s4.csv <==
epoch,s4_ce
1,18.5705868499
2,7.8709759709
3,6.8152112828
4,6.7506501070
5,6.6047899475
6,6.6530512668
7,6.5417667143
8,6.5890267216
9,6.5132259634
10,6.6085893988
11,6.5405590138
12,6.4072501320
13,6.4949883484
14,6.4544078784
15,6.4577395712
16,6.5015166761
17,6.5279906396
18,6.4405820202
19,6.4193278574
20,6.6168007625
21,6.4300814085
22,6.4934125854
23,6.3901361307
24,6.4169613370
25,6.4460574009
26,6.4052762680
27,6.4591652779
28,6.4366544014
29,6.4300254822
30,6.4967690960
31,6.6404410389
32,6.4324245833
33,6.5005347107
34,6.5855845801
35,6.5088737753
36,6.5378615987
37,6.4604146348
38,6.4586745684
39,6.4786464295
40,6.4584514058


==> figures/rollout/h2l2_s42_ar_s4_mark.csv <==
epoch,s4_ce
34,6.5855845801


==> figures/rollout/h2l2_s43_4t_s3.csv <==
epoch,s3_ce
1,5.8411629389
2,5.8296613021
3,5.8150712071
4,5.8320434759
5,5.8702461795
6,5.9621227338
7,6.0565216534
8,6.2335428061


==> figures/rollout/h2l2_s43_4t_s3_mark.csv <==
epoch,s3_ce
3,5.8150712071


==> figures/rollout/h2l2_s43_4t_s4.csv <==
epoch,s4_ce
1,6.0029541031
2,6.0872522572
3,6.1060758727
4,6.1958089236
5,6.1548509702
6,6.1647890826
7,6.2438742505
8,6.3626950788


==> figures/rollout/h2l2_s43_4t_s4_mark.csv <==
epoch,s4_ce
3,6.1060758727


==> figures/rollout/h2l2_s43_ar_s3.csv <==
epoch,s3_ce
1,17.0680196361
2,7.8581469497
3,6.9586284021
4,6.5387259443
5,6.4458540437
6,6.3263290054
7,6.3117330053
8,6.3906734228
9,6.2264852958
10,6.2786185438
11,6.3994553005
12,6.1815671496
13,6.1155769170
14,6.0896089120
15,6.1461305166
16,6.3128042631
17,6.0973561218
18,6.0449296055
19,6.0631246302
20,6.0571850920
21,6.0000135446
22,6.0073063931
23,5.9925250269
24,5.9494822558
25,5.9868080099
26,5.9715254869
27,5.9834501896
28,5.9561497693
29,5.9806884779
30,5.9743144762
31,5.9911352339
32,5.9291275460
33,5.9800031080
34,5.9629139951
35,5.9060591900
36,5.9164879613
37,5.9023251416
38,6.0158906106
39,5.9788516415
40,5.9206143387
41,5.9609998896
42,5.9255360960
43,5.9256616158
44,5.9537026691
45,5.9221924341
46,5.9124989008
47,5.9229503179
48,5.9494696694
49,5.9612121566
50,5.9374523276


==> figures/rollout/h2l2_s43_ar_s3_mark.csv <==
epoch,s3_ce
36,5.9164879613


==> figures/rollout/h2l2_s43_ar_s4.csv <==
epoch,s4_ce
1,20.0247394063
2,8.1322957017
3,7.3784859340
4,6.8860751348
5,6.7594341346
6,6.6048973040
7,6.6236915032
8,6.6476206461
9,6.5228178072
10,6.4673476958
11,6.5109965345
12,6.6263784767
13,6.5629129022
14,6.7304137229
15,6.6987436573
16,6.9193130791
17,6.7445319421
18,6.6580294765
19,6.7659555949
20,6.7503251389
21,6.8696177589
22,6.8612907371
23,6.7979910595
24,7.0882051478
25,6.9263267855
26,7.1683977851
27,6.9813442354
28,7.4058711924
29,7.0660642232
30,7.0546608990
31,6.9614879907
32,7.3837976449
33,7.0269633223
34,7.0320108365
35,7.1604789492
36,7.1817957692
37,7.0750121482
38,7.2330838427
39,7.2417019430
40,7.2788963722
41,7.2923033069
42,7.4423758995
43,7.2603195950
44,7.2777317358
45,7.0063999629
46,7.2587376930
47,7.2305311643
48,7.2260422907
49,7.2935303994
50,7.2762296407


==> figures/rollout/h2l2_s43_ar_s4_mark.csv <==
epoch,s4_ce
36,7.1817957692


==> figures/rollout/h4l2_s41_4t_s3.csv <==
epoch,s3_ce
1,5.8982843486
2,5.8080056739
3,5.8146005793
4,5.8110339869
5,5.7960222910
6,5.8375329728
7,5.8338531061
8,5.8854282873
9,5.9588182604
10,6.0549659991


==> figures/rollout/h4l2_s41_4t_s3_mark.csv <==
epoch,s3_ce
5,5.7960222910


==> figures/rollout/h4l2_s41_4t_s4.csv <==
epoch,s4_ce
1,6.0789420170
2,6.0446138251
3,6.0760904670
4,6.0452156853
5,6.0172154237
6,6.0868476491
7,6.1158693091
8,6.1528684744
9,6.1986507491
10,6.2441530472


==> figures/rollout/h4l2_s41_4t_s4_mark.csv <==
epoch,s4_ce
5,6.0172154237


==> figures/rollout/h4l2_s41_ar_s3.csv <==
epoch,s3_ce
1,16.3821901499
2,8.6362483853
3,6.4885479877
4,6.3860926679
5,6.3519548192
6,6.2961526700
7,6.2252105604
8,6.2045243230
9,6.1657033781
10,6.0839493442
11,6.1042284640
12,6.0247267706
13,6.0304348294
14,5.9998410474
15,6.0301183502
16,5.9333775658
17,5.9522270157
18,5.9592913113
19,6.0064254256
20,5.9152184034
21,5.9146975599
22,5.9289891670
23,5.9064687827
24,5.9253361523
25,5.8967640337
26,5.9195579702
27,5.8950920420
28,5.8985391462
29,5.8844836374
30,5.8657789849
31,5.9021601865
32,5.9176433775
33,5.8787970974
34,5.8807188912
35,5.8854329711
36,5.8698214345
37,5.8927125479
38,5.8646321567
39,5.8544477502
40,5.8833012327
41,5.8667341261
42,5.9253238777
43,5.9057116589
44,5.9385036809
45,5.9283942894
46,5.9439770705


==> figures/rollout/h4l2_s41_ar_s3_mark.csv <==
epoch,s3_ce
37,5.8927125479


==> figures/rollout/h4l2_s41_ar_s4.csv <==
epoch,s4_ce
1,17.4555879572
2,9.4292875626
3,7.0413510423
4,6.5998876140
5,6.8057594559
6,6.5521011749
7,6.6433618556
8,6.5828589287
9,6.5241506854
10,6.6516755030
11,6.5598853399
12,6.6866518024
13,7.3799818369
14,6.8357454763
15,6.6356275690
16,7.0660532125
17,6.7718170453
18,6.8611654379
19,6.8707838030
20,7.0969660460
21,7.0609895046
22,6.8032762036
23,6.6274059116
24,7.0393392820
25,7.1003430110
26,7.1254227253
27,6.9491080129
28,7.3238205806
29,7.1384520285
30,7.1284935110
31,7.5191392045
32,7.3289407915
33,7.3631686614
34,7.5524228345
35,7.2598813742
36,7.2692337328
37,7.2016889313
38,7.6313293759
39,7.4086954660
40,7.2309597327
41,7.2324916425
42,7.4925766885
43,7.5590706335
44,7.3178538795
45,7.5112352494
46,7.5183847004


==> figures/rollout/h4l2_s41_ar_s4_mark.csv <==
epoch,s4_ce
37,7.2016889313


==> figures/rollout/h4l2_s42_4t_s3.csv <==
epoch,s3_ce
1,5.8626735846
2,5.8291040505
3,5.8059190778
4,5.8218829949
5,5.7934940174
6,5.8108138206
7,5.8291670703
8,5.8742795279
9,6.0122839237
10,6.0764067455


==> figures/rollout/h4l2_s42_4t_s3_mark.csv <==
epoch,s3_ce
5,5.7934940174


==> figures/rollout/h4l2_s42_4t_s4.csv <==
epoch,s4_ce
1,6.0020780751
2,5.9850956865
3,6.0250328827
4,6.0329240248
5,6.0541606319
6,6.0503189020
7,6.0574773149
8,6.1301611273
9,6.1955536812
10,6.2539728000


==> figures/rollout/h4l2_s42_4t_s4_mark.csv <==
epoch,s4_ce
5,6.0541606319


==> figures/rollout/h4l2_s42_ar_s3.csv <==
epoch,s3_ce
1,14.2206099563
2,7.6392717417
3,6.7336377807
4,6.5475607498
5,6.3400762234
6,6.3444632613
7,6.3678604685
8,6.2532354999
9,6.1841184555
10,6.1868534418
11,6.0930403701
12,6.0359560733
13,6.0287129078
14,6.0161514108
15,6.0176856048
16,6.0083415352
17,5.9853147485
18,5.9894863070
19,5.9713383116
20,5.9867567223
21,5.9995179389
22,5.9842888180
23,5.9561141636
24,5.9654061173
25,5.9330986770
26,5.9308425914
27,5.9374842077
28,5.9449731574
29,5.9578368290
30,5.9522990717
31,5.9222794671
32,5.9445304763
33,5.9299645374
34,5.9543222421
35,5.9181793474
36,5.9036369996
37,5.9673171891
38,5.9130494288
39,5.9110497649
40,5.9296054821
41,5.9089902190
42,5.9028595882
43,5.9350664834
44,5.9565222556
45,5.9129525508
46,5.9232524112
47,5.9227702397
48,5.9709529596
49,5.9495013320
50,5.9497145831


==> figures/rollout/h4l2_s42_ar_s3_mark.csv <==
epoch,s3_ce
38,5.9130494288


==> figures/rollout/h4l2_s42_ar_s4.csv <==
epoch,s4_ce
1,14.5655762948
2,8.2520952855
3,7.0741109648
4,6.8708251862
5,6.5889343711
6,6.6655371403
7,6.6194249195
8,6.6595180415
9,6.5062306474
10,6.6393103984
11,6.4176503496
12,6.5273268431
13,6.6270726684
14,6.8085690043
15,7.0356565968
16,6.7566406812
17,6.7188848643
18,6.4837301327
19,6.7142231010
20,6.9971823244
21,6.7455885846
22,7.0479069386
23,6.8404216765
24,6.9565526591
25,6.7871338665
26,6.9306736163
27,7.0943407394
28,6.8191397478
29,6.9436300066
30,7.1928286103
31,7.0753081174
32,7.1817396760
33,7.4228458029
34,7.4517295026
35,7.2251994580
36,7.0383061065
37,7.4119985962
38,7.2314629744
39,7.2506319253
40,7.2041592796
41,7.1560627418
42,7.1594114022
43,7.2621627000
44,7.4546221285
45,7.0521957980
46,7.4208391496
47,6.9829923041
48,7.4317902677
49,7.1942983106
50,7.1656863353


==> figures/rollout/h4l2_s42_ar_s4_mark.csv <==
epoch,s4_ce
38,7.2314629744

